Rule-Based Graph Programs Matching the Time Complexity of Imperative Algorithms

We report on recent advances in rule-based graph programming, which allow us to match the time complexity of some fundamental imperative graph algorithms. In general, achieving the time complexity of graph algorithms implemented in conventional languages using a rule-based graph-transformation language is challenging due to the cost of graph matching. Previous work demonstrated that with rooted rules, certain algorithms can be implemented in the graph programming language GP 2 such that their runtime matches the time complexity of imperative implementations. However, this required input graphs to have a bounded node degree and (for some algorithms) to be connected. In this paper, we overcome these limitations by enhancing the graph data structure generated by the GP 2 compiler and exploiting the new structure in programs. We present three case studies: the first program checks whether input graphs are connected, the second program checks whether input graphs are acyclic, and the third program solves the single-source shortest-paths problem for graphs with integer edge-weights. The first two programs run in linear time on (possibly disconnected) input graphs with arbitrary node degrees. The third program runs in time $O(nm)$ on arbitrary input graphs, matching the time complexity of imperative implementations of the Bellman-Ford algorithm. For each program, we formally prove its correctness and time complexity, and provide runtime experiments on various graph classes.

==> Figures/Benchmarks/BF-alternating/bf-alter-cycle.dat <==
n time
200 5.179666666666667
400 16.030666666666665
600 31.522333333333336
800 55.231
1000 87.29733333333333
1200 122.99366666666667
1400 174.46533333333332
1600 224.42366666666666
1800 292.14033333333333
2000 364.4073333333333
2200 500.4646666666666
2400 534.9693333333333
2600 636.7016666666667
2800 741.5190000000001
3000 952.5966666666667
3200 1029.5813333333333
3400 1273.6686666666667
3600 1214.73
3800 1560.8763333333334
4000 1631.9186666666665


==> Figures/Benchmarks/BF-random/bf-cycle.dat <==
n time
200 3.0623333333333336
400 10.586666666666666
600 23.611666666666668
800 42.44533333333334
1000 67.44466666666666
1200 94.79533333333335
1400 134.21233333333336
1600 172.59133333333332
1800 224.69833333333335
2000 281.14033333333333
2200 340.86733333333336
2400 405.10133333333334
2600 476.96066666666667
2800 544.0296666666667
3000 642.268
3200 737.4786666666665
3400 828.3903333333334
3600 886.257
3800 1058.0026666666668
4000 1150.2166666666667


==> Figures/Benchmarks/BF-random/bf-grid.dat <==
n time
280 4.346333333333334
560 16.61566666666667
833 36.79833333333334
1160 71.01466666666667
1408 107.17533333333334
1680 155.40333333333334
1976 205.34900000000002
2296 280.23466666666667
2640 367.16900000000004
2821 414.0746666666667
3201 532.186
3400 605.8623333333334
3816 756.8820000000001
4033 843.8960000000001

==> Figures/Benchmarks/BF-random/bf-list.dat <==
n time
199 2.5593333333333335
399 10.066333333333334
599 22.90433333333333
799 42.312
999 64.88833333333334
1199 91.73899999999999
1399 130.27233333333334
1599 173.1846666666667
1799 214.84366666666668
1999 262.4873333333333
2199 318.7326666666667
2399 381.372
2599 452.04733333333337
2799 532.0703333333332
2999 609.1646666666667
3199 665.8176666666667
3399 793.833
3599 892.346
3799 1017.0853333333333
3999 1115.0996666666667


==> Figures/Benchmarks/BF-random/bf-star.dat <==
n time
199 2.3560000000000003
399 9.345666666666668
599 22.67866666666667
799 39.041
999 60.150666666666666
1199 88.62466666666667
1399 119.483
1599 160.034
1799 196.909
1999 248.47266666666667
2199 304.96633333333335
2399 360.21566666666666
2599 410.83466666666664
2799 494.3776666666667
2999 528.0573333333333
3199 637.9416666666667
3399 703.4556666666667
3599 830.0596666666667
3799 939.3483333333334
3999 1053.2423333333334

==> Figures/Benchmarks/BF-random/bf-tree.dat <==
n time
13 0.03466666666666667
29 0.07566666666666666
61 0.26
125 1.3756666666666668
253 4.021333333333334
509 17.379333333333335
1021 75.58966666666667
2045 296.0163333333333
4093 1205.4333333333334


==> Figures/Benchmarks/BF/bf-complete.dat <==
n time
110 0.213
306 0.8083333333333335
506 1.9923333333333335
702 3.2536666666666663
930 4.273
1122 5.735333333333333
1332 7.482333333333333
1482 8.731333333333334
1722 11.286333333333333
1806 11.803333333333333
1892 13.012333333333332
1980 13.564666666666668
2162 15.504333333333333
2352 18.60033333333333
2550 20.003333333333334
2756 22.704666666666668
2970 25.281333333333333
3192 28.05366666666667
3422 36.29
3660 34.36366666666667
3782 36.318999999999996
4032 44.641333333333336

==> Figures/Benchmarks/BF/bf-discrete.dat <==
n time
100 0.06
500 0.25366666666666665
1000 0.6156666666666667
1500 0.793
2000 1.0676666666666668
2500 1.3383333333333332
3000 1.5626666666666669
3500 1.8790000000000002
4000 2.138


==> Figures/Benchmarks/Connectedness/is-con-complete.dat <==
n time
49952 10.520999999999999
99540 21.096999999999998
149382 30.99033333333333
199362 43.87866666666667
249500 53.60933333333333
299756 63.49033333333333
349872 73.45
398792 84.281
449570 94.31533333333334
499142 105.89166666666665
549822 117.05966666666666
599850 127.82000000000001
648830 140.096
699732 150.936
749090 162.08133333333333
798342 173.73133333333337
849162 184.7793333333333
899652 196.51699999999997
949650 207.29833333333332
999000 220.10466666666665

==> Figures/Benchmarks/Connectedness/is-con-cycle.dat <==
n time
50000 8.610666666666667
100000 17.468666666666667
150000 25.76133333333333
200000 35.01133333333333
250000 44.077666666666666
300000 51.35166666666667
350000 59.166999999999994
400000 67.31566666666667
450000 75.92666666666668
500000 84.12933333333335
550000 92.17666666666666
600000 100.71466666666667
650000 108.55766666666666
700000 116.617
750000 125.69266666666665
800000 133.2146666666667
850000 141.70366666666666
900000 149.30666666666664
950000 158.264
1000000 166.664

==> Figures/Benchmarks/Connectedness/is-con-discrete.dat <==
n time
50000 0.012
100000 0.007
200000 0.08
300000 0.09
400000 0.008
500000 0.18
600000 0.006
700000 0.007
800000 0.4
900000 0.011
1000000 0.480

==> Figures/Benchmarks/Connectedness/is-con-grid.dat <==
n time
49665 11.954
99008 25.61633333333333
148741 41.51500000000001
199176 54.887
248256 66.71600000000001
298936 80.54766666666666
348161 92.05433333333333
398945 107.01033333333334
448533 119.502
498576 131.59933333333333
548696 145.809
598533 157.26966666666667
647745 171.95466666666667
698901 185.74166666666667
749000 198.09133333333332
797736 211.74099999999999
848008 224.54399999999998
896533 238.145
946408 253.314
997633 266.40066666666667

==> Figures/Benchmarks/Connectedness/is-con-list.dat <==
n time
49999 8.975
99999 17.689666666666668
149999 25.494333333333334
199999 34.986
249999 43.214333333333336
299999 51.144000000000005
349999 59.824999999999996
399999 68.20066666666666
449999 77.35466666666667
499999 85.65733333333333
549999 92.67200000000001
599999 101.61566666666666
649999 111.81166666666667
699999 121.98833333333334
749999 126.61099999999999
799999 138.995
849999 142.86533333333333
899999 150.802
949999 162.87466666666666
999999 168.32000000000002

==> Figures/Benchmarks/Connectedness/is-con-star.dat <==
n time
49999 7.5
99999 15.15
149999 21.703
199999 30.095666666666663
249999 37.398666666666664
299999 44.198
349999 50.427
399999 57.799
449999 64.19366666666666
499999 71.06833333333333
549999 77.92599999999999
599999 85.92500000000001
649999 93.39533333333333
699999 99.84233333333333
749999 106.27033333333334
799999 114.51366666666667
849999 121.17933333333333
899999 127.31099999999999
949999 135.25099999999998
999999 143.05633333333333

==> Figures/Benchmarks/Connectedness/is-con-tree.dat <==
n time
32765 5.488333333333333
65533 10.796666666666667
131069 22.732
262141 42.84833333333333
524285 84.842
1048573 167.556

==> Figures/Benchmarks/DAG/is-dag-cycle.dat <==
n time
200000 14.094666666666667
300000 21.304999999999996
400000 28.287000000000003
500000 35.053666666666665
600000 42.49033333333333
700000 49.242999999999995
800000 55.93299999999999
900000 63.25300000000001
1000000 70.10633333333334

==> Figures/Benchmarks/DAG/is-dag-discrete.dat <==
n time
200000 9.720333333333334
300000 14.738333333333335
500000 23.929666666666666
700000 33.52033333333333
900000 43.812999999999995
1000000 47.92366666666667

==> Figures/Benchmarks/DAG/is-dag-grid.dat <==
n time
199176 18.511
298936 28.069
398945 39.086999999999996
498576 47.31166666666667
598533 56.92466666666667
698901 66.13433333333334
797736 77.654
896533 85.981
997633 94.55566666666665

==> Figures/Benchmarks/DAG/is-dag-list.dat <==
n time
199999 17.902666666666665
299999 26.69066666666667
399999 35.494
499999 45.27533333333333
599999 52.96633333333333
699999 63.65566666666667
799999 72.66033333333334
899999 81.14766666666667
999999 88.92033333333335

==> Figures/Benchmarks/DAG/is-dag-star.dat <==
n time
199999 16.659666666666666
299999 25.356333333333335
399999 33.739666666666665
499999 42.88066666666666
599999 49.358666666666664
699999 57.826
799999 66.90833333333333
899999 75.13833333333334
999999 83.84466666666667

==> Figures/Benchmarks/DAG/is-dag-tree.dat <==
n time
262141 22.089333333333332
524285 43.61333333333334
1048573 89.39366666666668

==> Figures/Benchmarks/is-dis-new.dat <==
n time
7745 1.7439999999999998
10954 2.2976666666666667
13416 5.092
15491 3.2063333333333333
17320 3.6183333333333336
18973 4.441333333333334
20493 4.173
21908 4.593333333333334
23237 4.757666666666666
24494 5.200666666666667
25690 5.079666666666667
26832 5.633666666666667
27928 5.696666666666666

==> Figures/Benchmarks/is-dis.dat <==
n time
7745 91.51133333333333
10954 180.66166666666666
13416 284.177
15491 384.7516666666667
17320 494.6396666666667
18973 612.8963333333332
20493 730.5936666666666
21908 845.4879999999999
23237 956.273
24494 1081.7683333333332
25690 1216.7430000000002
26832 1344.391
27928 1480.7403333333332
